Semantic Communications in the THz Band

Semantic and terahertz (THz)-band communications are algorithmic and spectral enablers of future wireless networks. This work investigates deep learning-based semantic communication (DeepSC) over THz channels. We show that DeepSC models trained solely under additive white Gaussian noise generalize well to the tested THz block- and fast-fading channels when receiver-side compensation is applied. To enable fully data-driven reception, we propose a lightweight neural detector that does not require channel state information (CSI). At 0.3 THz, DeepSC outperforms a throughput-matched traditional coded communication system baseline over 0-12 dB signal-to-noise ratio (SNR), achieving more than 50 percentage-point higher Bilingual Evaluation Understudy unigram (BLEU-1) score. The proposed pilot-free detector outperforms minimum mean square error (MMSE) equalization with both perfect and imperfect CSI and remains robust to frequency offsets up to 50 MHz, highlighting the resilience of semantic communication to THz channel impairments.

==> bert.csv <==
SNR, AWGN_AWGN, Rayleigh_AWGN, Rician_AWGN, THz_AWGN, AWGN_THz, Rayleigh_THz, Rician_THz, THz_THz, AWGN_THzMol, THz_THzMol
0, 0.65, 0.63, 0.64, 0.62, 0.45, 0.43, 0.43, 0.47, 0.61, 0.45
3, 0.86, 0.84, 0.845, 0.85, 0.68, 0.64, 0.66, 0.695, 0.84, 0.685
6, 0.91, 0.88, 0.89, 0.905, 0.87, 0.855, 0.86, 0.89, 0.89, 0.88
9, 0.925, 0.905, 0.91, 0.91, 0.905, 0.9, 0.9, 0.92, 0.9, 0.91
12, 0.925, 0.92, 0.92, 0.923, 0.91, 0.915, 0.918, 0.92, 0.92, 0.91
15, 0.925, 0.92, 0.92, 0.923, 0.91, 0.915, 0.918, 0.92, 0.92, 0.91
18, 0.925, 0.92, 0.92, 0.923, 0.91, 0.915, 0.918, 0.92, 0.92, 0.91
21, 0.925, 0.92, 0.92, 0.923, 0.91, 0.915, 0.918, 0.92, 0.92, 0.91

==> channel_comparison.csv <==
SNR, AWGN_AWGN, Rayleigh_AWGN, Rician_AWGN, THz_AWGN, AWGN_THz, Rayleigh_THz, Rician_THz, THz_THz, AWGN_THzMol, THz_THzMol
0, 0.55, 0.52, 0.53, 0.54, 0.28, 0.26, 0.27, 0.33, 0.53, 0.31872942
3, 0.85, 0.83, 0.845, 0.846, 0.64, 0.59, 0.62, 0.66, 0.84, 0.62610068
6, 0.93, 0.925, 0.928, 0.93, 0.85, 0.84, 0.845, 0.86, 0.925, 0.8504132
9, 0.945, 0.95, 0.95, 0.955, 0.945, 0.94, 0.94, 0.955, 0.94, 0.93984762
12, 0.945, 0.935, 0.94, 0.945, 0.95, 0.945, 0.945, 0.95, 0.94, 0.94659141
15, 0.945, 0.94, 0.945, 0.945, 0.95, 0.945, 0.945, 0.95, 0.94, 0.94771293
18, 0.945, 0.945, 0.945, 0.945, 0.95, 0.945, 0.945, 0.95, 0.94, 0.9480721
21, 0.945, 0.945, 0.945, 0.945, 0.95, 0.945, 0.945, 0.95, 0.94, 0.94818438
